Simulated Car Racing Championship: Competition Software Manual

This manual describes the competition software for the Simulated Car Racing Championship, an international competition held at major conferences in the field of Evolutionary Computation and in the field of Computational Intelligence and Games. It provides an overview of the architecture, the instructions to install the software and to run the simple drivers provided in the package, the description of the sensors and the actuators.

==> README.txt <==
==== Contents ====

- a TORCS bot that acts like a server for the solo race competition 
- the C++ client for controlling the bot 
- C++ classes wrappers sensors and effectors message
- a simple example of programmed controller

=== Install wcci2008competition (TORCS) ====

1. Install TORCS

Download binary version of TORCS for windows from http://torcs.sourceforge.net/index.php?name=Sections&op=viewarticle&artid=3 and install it

2. Patch TORCS
Download the win-pathc.zip from competition website and copy it in the torcs directory.
Unzip it (overwrite all) in that directory.

=== Install wcci2008competition (Linux) ====

1. Install TORCS

Download the "all-in-one Source Package" for Linux and FreeBSD from:
http://torcs.sourceforge.net/index.php?name=Sections&op=viewarticle&artid=3

Then configure,compile and install TORCS following the instructions in the README of 
the package.
See also http://www.berniw.org/ (TORCS->Installation from left bar) for further instructions.

KNOWN ISSUE: it could be necessary to run ./configure --x-libraries=/path/to/your/X11/lib 
	      (e.g. on OpenSUSE --x-libraries=/usr/X11R6/lib/)

2. Patch TORCS code

Unpack the linux-patch.tgz into your base TORCS directory (where you runned ./configure).
Then enter in the wcci2008patch directory created and run the do_patch.sh (run do_unpatch.sh 
  to revert the modifications).


cd /path/to/your/torcs/directory
tar xfz wcci2008patch.tgz
cd wcci2008patch
sh do_patch.sh [or do_unpatch.sh to revert changes]

Then rebuild torcs and re-install it:

make
make install (as root if necessary)

3. Installing server-bot

Unpack wcci2007server.tgz where you prefer.
To compile and install it, you need to have TORCS installed and you have to set properly the environment variables TORCS_BASE and MAKE_DEFAULT.
To set these variables you can do from the bash:

export TORCS_BASE=/path/to/your/torcs/directory
export MAKE_DEFAULT=$TORCS_BASE/Make-default.mk 

Then, from the wcci2008-solorace/server-bot directory, just do:

make
make install (you might need to be root to run this command)

To check if the solorace bot is properly installed, just run torcs and from the menu select Race->Quick Race->Configure Race->Accept
If everything is ok, you should find the solorace bot in the list of "Not Selected Player" on the right.


=== The client (C++) ===

You find the C++ client in the client-cpp.zip archive.

1a. Compiling the client (Linux and OsX)

The client is a stand-alone console application.
To compile it you have to go into the client directory and type make
If everything is ok, you should have an executables named client and you are ready to drive! 
To launch the client, do

./client <ip> <port> <id>

where 
<ip>   is the IP address of the machine where torcs with the server bot is running
<port> is the port on which the server-bot is listening (3001 by default)
<id>   is your bot id <--- you must use "wcci2008"

1b. Compiling the client (Windows)

The client is a stand-alone console application.
The package is provided with a DevC++ project (http://www.bloodshed.net/devcpp.html) but you can use your preferred C++ dev tool.
To compile it under Windows, just uncomment the first two line of client.cpp following the instruction in the source file.
In the package you find also the system library WS2_32.lib necessary for using the WinSock functions.
If everything is ok, you should be aple to build a client.exe executable.
To launch the client, do (from MS-DOS consolle)

client.exe <ip> <port> <id>

where 
<ip>   is the IP address of the machine where torcs with the server bot is running
<port> is the port on which the server-bot is listening (3001 by default)
<id>   is your bot id <--- you must use "wcci2008"

2. Extending the client with your driver

To implement your controller you have to implement a new class that extends the BaseDriver class provided.
In particular you have to implement two functions 

- string drive(string sensors): where the input parameter sensors is a string representing the current state of the game perceived by 
                                your agent and the function has to return a string with the controls representation.
- void onShutdown(): it is called at the end of the experiment (i.e. at the end of the race) before the client terminates 
                     (this function could be used to free memory, close files, saving solutions, etc.)

- void onRestart(): it is called when the race is restarted upon client request. 
                     (this function could be used to free memory, close files, saving solutions, etc.)

You are provided with an example of a very simple programmed controller, the SimpleDriver.

SimpleDriver is used from the client by default to build the client executable.
In order to build the client executables with you own bot, you have to modify the Makefile:
you must cahnge the value of DRIVER_CLASS variable with the name of your own driver controller.

3. drive() time constraints

When developing your driver, keep in mind that as soon as drive() function is called, 
your bot should be able to send back the action in 10ms, to keep in sync with the server.

=== Sensors and Controls definition ===

Sensors and controls are defined as strings formed by a concatenation of substrings defined as "(name value)", where name is the name of the sensors or controls, while value is its value, that can be a number or a list of numbers.

1. Sensors

There are the following sensors:

name        description
-------------------------------------
angle                   is the angle between the car direction and the direction of the track axis ( it is normalized between -pi and +pi)
curLapTime              the current lap time
damage                  current damage of the car
distFromStartLine       the distance of the car from the starting line
distRaced               the distance (in meters) covered by the car from the beginning of the race. It can be used for generating a reward function
fuel                    fuel level (0 means no fuel)
gear                    is the current gear
lastLapTime             lap time of the las lap 
opponents               is a vecotr of 18 sensors that detect the opponent (each one covers 10 degrees, from -pi to +pi and give the distance of the nearest 
                        opponent in that angle range)
racePos                 position in the race (useful only when competing with other cars)
rpm                     is the number of rotation per minute of the car engine
speedX                  is the speed of the car along the longitudinal axis
speedY                  is the speed of the car along the transversal axis
track                   is a vector reporting the value of the range finder sensors. Each sensors has a range of 100m and reports the distance in
                        meter of the track edge along its direction, that is if the track edge is more distant of 100m it reports 100m. The first
                        sensors is oriented at -90 degrees wrt the longitidinal axis of the car, then each sensors is at 10 degrees clockwise from
                        the previous, so that the last is at -90 degrees wrt the longitidinal axis of the car.
                        When the car is outside of the track (i.e., pos is less than -1 or greater than 1), these values are not reliable!!!
trackPos                represents the distance between the mass-center of the car and to the track axis; 
                        it is normalized w.r.t to the track width: it is 0 when car is on the axis, -1 when the car is on the 
                        left edge of the track and +1 when it is on the right edge of the car. Values greater than 1 or smaller than -1 
                        means that the car is outside of the track
wheelSpinVel		is a vector of 4 sensors that represents rotation speed of wheels (rad/s)


            
2. Controls
            
name        descritption
-------------------------------------           
accel       the gas pedal [0,1]
brake       the brake pedal [0,1]
gear        the gear to set [-1,6]
steer       the steering value [-1,1] where -1 is full left and +1 is full right
meta	    meta-commands (0-do nothing, 1-ask server to restart the race)


3. Shutdown Message

When the race ends (naturally or on the user request) a special message containing only "***shutdown***" is sent to the client instead of the 
usual meassage with sensors reading.

=== Running an experiment ===

If you installed everything, you can run TORCS and from the menu select Race->Quick Race->Configure Race->Accept.
Select from the list of players on the right the "wcci2008competition" bot and move it on the left list (you first to remove the one 
actually selected).
Then select again Accept and then New Race.
You shoul see that the game is stopped and on the console you should see "Waiting for request on port 3001".
Now launch your client with <ip> <port> and <id> ("wcci2008") parameters and enjoy!

KNOWN ISSUE: be careful when choosing "Quit Game" from the "Race Stopped" menu (that appears when you press ESC during the race) 
              does not turn out in a proper shutdown of the client! You need to select "Abort Race" first.

=== Quick Race config ===

To enable "results only" mode in Quick Race you have to copy the provided quickrace.xml overwriting your local quickrace.xml config file.
By default you may find your quickrace.xml config file in $HOME/.torcs/config/raceman
Notice that the local configuration files are created only AFTER torcs is launched for the first time.

